Convergence of the Safeguarded Augmented Lagrangian Method under the Polyak-Lojasiewicz constraint qualification for Constrained Composite Optimization

In this work we provide theoretical and practical results of the Safeguarded Augmented Lagrangian Method (SALM) for constrained composite optimization problems whose objective is the sum of a smooth and a nonsmooth function. We obtain global convergence results to an M-stationary point for SALM under the Polyak-Lojasiewicz constraint qualification (PLCQ). For this result the boundedness of the Lagrange multipliers is crucial, and this is shown under the assumption that the nonsmooth part of the objective function is locally Lipschitz continuous. A counterexample shows that one cannot expect to get bounded multipliers without such an assumption. The performance of the algorithm is evaluated numerically on a set of sparse portfolio optimization problems with two different regularization terms, one being Lipschitz and the other one being non-Lipschitz. The results are significantly better for the Lipschitz sparsity term, whereas the underlying method generates seemingly unbounded multipliers in many instances when using the non-Lipschitz sparsity function.

==> portfolio_Lp12.csv <==
problemName,methodName,status,outerIterations,innerIterations,obj,nnz,relativeError,risk,ReturnVal,budget,lambda,mu
orl200-005-a,Gurobi,2,66058,66058,189.77936339841557,4,0.0,89.77936339841557,0.006924269323644981,0.9999999999999996,,
orl200-005-a,PG,0,46,15984,126.88335051169352,17,-0.3314165026187834,23.877626147041788,0.00648781248389973,0.9999992604709784,0.0,0.0
orl200-005-a,PANOC+,0,46,2053,125.17477528858043,16,-0.34041945843293153,25.23691754108237,0.0067399227706107035,0.9999992516425331,0.0,0.0
orl200-005-b,Gurobi,2,27774,27774,189.77873411267925,4,0.0,89.77873411267925,0.005932777047368072,0.9999999999999988,,
orl200-005-b,PG,0,44,14617,126.86695687748038,17,-0.33150066855143856,23.902614555124035,0.00565867195021604,0.9999992602418661,0.0,0.0
orl200-005-b,PANOC+,0,44,3065,125.07123246158883,16,-0.34096286896228833,25.149573140089714,0.005651540948782771,0.999999253004414,0.0,0.0
orl200-005-c,Gurobi,2,71100,71100,190.12175784014732,4,0.0,90.12175784014732,0.006924701175692461,1.0000000000000009,,
orl200-005-c,PG,1,200,94001,143.25021389830644,56,-0.24653434974680835,22.325573771499474,0.006502956027876318,1.0000006558658234,8132397312368137.0,65586682342902.49
orl200-005-c,PANOC+,0,43,3649,125.19050083203679,16,-0.3415245984770673,25.23272262848847,0.006627325342564456,0.999999251630828,0.0,0.0
orl200-005-d,Gurobi,2,341344,341344,190.57607468612173,4,0.0,90.57607468612174,0.0063145770078790135,1.0000000000000007,,
orl200-005-d,PG,0,45,14729,127.1939866060234,17,-0.332581559277514,24.15942927361795,0.005810902428568357,0.9999992561667925,0.0,0.0
orl200-005-d,PANOC+,0,45,2402,123.69431356801914,15,-0.35094521297207254,26.900842561888656,0.00583976529612898,0.9999992385618474,0.0,0.0
orl200-005-e,Gurobi,2,49829,49829,189.81165343570945,4,0.0,89.81165343570945,0.006962775170400653,1.0000000000000042,,
orl200-005-e,PG,0,46,15956,128.74056199348735,18,-0.3217457428814154,22.75328733199587,0.006422658721277899,0.9999992661199429,0.0,0.0
orl200-005-e,PANOC+,0,46,1963,123.37422127520134,15,-0.3500176672925456,26.582940213228447,0.006499081199918854,0.9999992433071295,0.0,0.0
orl200-005-f,Gurobi,2,559140,559140,190.90490125856644,4,0.0,90.90490125856645,0.00661271959486343,0.9999999999999994,,
orl200-005-f,PG,1,200,94001,161.70188096923073,68,-0.1529715585970336,20.909789833002037,0.005967602608841993,1.000002167019138,3.352873921580071e+16,216702013791084.16
orl200-005-f,PANOC+,0,36,6049,122.16552374399132,14,-0.360071308077485,28.70860103009449,0.006302887780391089,0.9999993010772354,1640.1852452850362,0.0
orl200-005-g,Gurobi,2,67239,67239,189.28068200460723,4,0.0,89.28068200460723,0.006771366455715122,1.0000000000000018,,
orl200-005-g,PG,1,200,94001,148.86838605992324,59,-0.2135045981274535,22.717361730043248,0.006315083281102939,1.0000014353916993,1.7748671989706094e+16,143539269927819.9
orl200-005-g,PANOC+,0,38,5616,121.62427904916743,14,-0.3574395561074373,28.243759422945054,0.0064925698815399505,0.9999992869590297,1151.332633128128,0.0
orl200-005-h,Gurobi,2,170522,170522,189.61280993229525,4,0.0,89.61280993229524,0.007506631956020195,1.0000000000003268,,
orl200-005-h,PG,1,200,94001,150.34453791579588,56,-0.2070971472366283,22.547939960772233,0.007033472535167513,1.0000021354624011,2.5000746583248676e+16,213546340113160.47
orl200-005-h,PANOC+,0,44,9543,125.23767463221118,16,-0.3395083661439878,25.469918641781646,0.007283479995956342,0.9999999559576964,857.2443764970988,0.0
orl200-005-i,Gurobi,2,15988,15988,190.7129028613876,4,0.0,90.71290286138759,0.005487499674089749,1.0000000000000002,,
orl200-005-i,PG,0,49,18025,129.25044830985394,18,-0.32227737939789686,23.35054321660933,0.006405732125272399,0.9999998143870172,0.0,0.0
orl200-005-i,PANOC+,0,45,1095,125.6596876493426,16,-0.3411054744383312,25.751555290172988,0.006169759247645477,0.9999992440845539,0.0,0.0
orl200-005-j,Gurobi,2,286437,286437,189.61850265663733,4,0.0,89.61850265663733,0.004927679747223337,0.9999999999999993,,
orl200-005-j,PG,0,54,19140,128.41438781113146,18,-0.32277501397811775,22.3860886926269,0.004766734600790456,0.9999999886157701,0.0,0.0
orl200-005-j,PANOC+,0,40,3815,124.82201018200783,16,-0.34172030454202823,24.866321950047563,0.004682339943640569,0.9999992708992471,395.59566061180647,0.0
orl200-05-a,Gurobi,2,27879,27879,306.12487512487513,2,0.0,126.12487512487513,0.004813702137862138,1.0,,
orl200-05-a,PG,0,48,17003,264.95096248580734,6,-0.13450038198389477,44.612203487116915,0.007506541613411589,0.999999628603462,0.0,0.0
orl200-05-a,PANOC+,0,45,1406,254.2939345247945,5,-0.1693130640851634,53.08177279574904,0.007668341514713209,0.9999992297225223,0.0,0.0
orl200-05-b,Gurobi,2,43581,43581,305.4995000000001,2,0.0,125.4995000000001,0.006458028319993188,1.0000000000000004,,
orl200-05-b,PG,0,48,16519,264.97686421672836,6,-0.13264386941147777,44.68885531159758,0.005671068807895453,0.9999996283649693,0.0,0.0
orl200-05-b,PANOC+,0,45,2033,264.97678369492394,6,-0.13264413298573705,44.685459265940295,0.005672020189036114,0.9999992567422653,0.0,0.0
orl200-05-c,Gurobi,2,54029,54029,306.6248746238716,2,0.0,126.62487462387163,0.006818968655967903,1.0,,
orl200-05-c,PG,0,46,15492,266.121784595378,6,-0.13209329503412806,45.78914348776505,0.008315439905075538,0.9999992484256394,0.0,0.0
orl200-05-c,PANOC+,0,45,1398,266.1217836432183,6,-0.13209329813941992,45.788258492086285,0.008315559734149424,0.9999992484471518,0.0,0.0
orl200-05-d,Gurobi,2,9483,9483,308.37386478304745,2,0.0,128.37386478304745,0.009234979031281534,1.0,,
orl200-05-d,PG,1,200,93501,311.9723631731328,43,0.011669271624613946,44.06818488265269,0.008383982853218928,1.0000036230558569,3.7705714778107176e+16,362305685688282.9
orl200-05-d,PANOC+,0,37,5775,255.43792674236266,5,-0.17166155788827048,54.539196935703025,0.00876097276410841,0.9999994014073489,5575.221438444493,0.0
orl200-05-e,Gurobi,2,11936,11936,312.9341232227488,2,0.0,132.93412322274878,0.009439155156398104,0.9999999999999999,,
orl200-05-e,PG,1,200,93501,342.40034800537893,27,0.09416111122421723,40.66124523069645,0.008107245269936912,1.0000087636553698,1.0812947310630882e+17,876365636983669.9
orl200-05-e,PANOC+,0,56,1909,344.15331548172276,5,0.09976282527921038,212.98086913924644,0.009190806217468974,0.9999997106467348,0.0,974932.5538634211
orl200-05-f,Gurobi,2,29356,29356,310.2324561403509,2,0.0,130.23245614035093,0.008541109152046786,1.0000000000000002,,
orl200-05-f,PG,1,200,93501,351.1537541601065,26,0.1319052768651728,42.41095315763022,0.007392459104707063,1.000005391581888,6.013408962929376e+16,539158288805899.4
orl200-05-f,PANOC+,0,38,7312,258.8715105572102,5,-0.16555632580204552,59.85223873647977,0.00799379985313521,0.9999999259952108,7542.125089308509,0.0
orl200-05-g,Gurobi,2,35875,35875,306.9994979919678,2,0.0,126.99949799196783,0.008623873383534136,0.9999999999999998,,
orl200-05-g,PG,0,46,15519,265.26461798441915,6,-0.1359444568493744,44.948233776459915,0.00493227155698873,0.9999992547613127,0.0,0.0
orl200-05-g,PANOC+,0,45,1311,254.20492027681155,5,-0.17196958972401172,52.95991085871994,0.004187714899792208,0.999999230569283,0.0,0.0
orl200-05-h,Gurobi,2,40176,40176,305.5,2,0.0,125.5,0.006058125,1.0,,
orl200-05-h,PG,0,47,15608,264.99072197198154,6,-0.13259992807862014,44.60102148444615,0.0068035581282528184,0.9999992572050419,0.0,0.0
orl200-05-h,PANOC+,0,46,1868,264.99072128202346,6,-0.13259993033707543,44.6004372019859,0.006803570318607713,0.9999992571914029,0.0,0.0
orl200-05-i,Gurobi,2,42029,42029,306.24799599198394,2,0.0,126.24799599198396,0.0053243154809619235,1.0,,
orl200-05-i,PG,0,46,14196,264.89337308198833,6,-0.1350363870171352,44.50078404241781,0.004963898336927229,0.999999257931059,0.0,0.0
orl200-05-i,PANOC+,0,45,2965,264.8933724195186,6,-0.13503638918031585,44.500246247708105,0.0049638918133117745,0.9999992579325901,0.0,0.0
orl200-05-j,Gurobi,2,42925,42925,308.352754440882,2,0.0,128.35275444088197,0.007155520000536711,1.0000000000000282,,
orl200-05-j,PG,1,200,93501,295.9200756711708,39,-0.040319661785589114,45.10617921397201,0.007086900740658016,1.0000006089278222,6861926034198432.0,60892882216548.37
orl200-05-j,PANOC+,0,43,3834,266.63483021562155,6,-0.13529285412385927,46.37814802636139,0.007671660855010016,0.9999992441952568,0.0,0.0
pard200\_a,Gurobi,2,148194,148194,455.60108063090337,5,0.0,205.60108063090337,0.006386701763528521,1.0,,
pard200\_a,PG,0,46,14000,282.4810932233422,21,-0.3799815118257172,53.53032374989297,0.005501020427517052,0.999999174714935,0.0,0.0
pard200\_a,PANOC+,0,45,3570,282.4810928344999,21,-0.37998151267918817,53.52973754896661,0.005501006264143808,0.9999991747165639,0.0,0.0
pard200\_b,Gurobi,2,238860,238860,463.7910014236254,5,0.0,213.79100142362537,0.008921290000158448,0.9999999999998692,,
pard200\_b,PG,1,200,93646,385.83489647345687,67,-0.16808455686048046,45.32284610450244,0.007596004235944778,1.0000109354073077,1.3252857650552218e+17,1093540830767728.1
pard200\_b,PANOC+,0,55,16703,292.3903163761443,8,-0.3695644903013635,153.83234240354216,0.00892129000002357,1.0000000000002003,74160.8609880639,284.4438018798828
pard200\_c,Gurobi,2,118413,118413,458.20329531674184,5,0.0,208.20329531674184,0.008670399510099926,1.0000000000008389,,
pard200\_c,PG,1,200,93776,356.9316866740981,56,-0.22101894438065486,49.48359991838315,0.007649185908648449,1.0000078337040392,9.662740923515509e+16,783370503922845.1
pard200\_c,PANOC+,0,70,24095,265.3402648503557,11,-0.4209114871883797,100.19627777214546,0.008615460000001192,0.9999999999999909,30734.502611914366,0.0
pard200\_d,Gurobi,2,194650,194650,459.21057855823324,5,0.0,209.2105785582332,0.008975978383065346,0.9999999999999998,,
pard200\_d,PG,1,200,93833,396.32848517754894,78,-0.13693520209859478,44.36784736175548,0.007399377786827491,1.0000076795835653,9.903822141725088e+16,767958456528986.0
pard200\_d,PANOC+,0,57,17626,271.1277481251666,9,-0.40957860993443024,121.71102551136207,0.008389759999984092,0.9999999999992374,24983.503838739565,0.0
pard200\_e,Gurobi,2,52461,52461,455.40353928256934,4,0.0,255.40353928256934,0.005671648790445909,1.000000000000007,,
pard200\_e,PG,0,46,9889,273.4583974918695,18,-0.3995250938921805,61.4106125491991,0.005659977197812839,0.9999991474835284,0.0,0.0
pard200\_e,PANOC+,0,46,2512,279.28336009647177,20,-0.3867343224067881,55.81892718397245,0.006038977817683578,0.9999991678809507,0.0,0.0
pard200\_f,Gurobi,2,418926,418926,452.96580788181956,4,0.0,252.96580788181956,0.004293444129278983,0.9999999999999938,,
pard200\_f,PG,0,46,11886,272.0748275462078,18,-0.3993479798872741,60.01887601560769,0.0056950201487493066,0.9999991578386833,0.0,0.0
pard200\_f,PANOC+,0,46,1054,275.0890768796405,19,-0.3926935055737976,57.28362488471356,0.005795659972289764,0.9999991675087745,0.0,0.0
pard200\_g,Gurobi,2,167377,167377,457.1094473149286,5,0.0,207.1094473149286,0.00827228006963991,0.9999999999999368,,
pard200\_g,PG,1,200,93519,358.9698255024465,62,-0.2146961135652665,49.523993403745166,0.0072933162933431165,1.000006298428274,7.829337076568835e+16,629842927404303.2
pard200\_g,PANOC+,0,39,8538,266.5838987843035,13,-0.4168050991940257,87.74560884686463,0.008076247828262766,0.9999995712865047,18551.74733490178,0.0
pard200\_h,Gurobi,2,106012,106012,455.8324756583853,4,0.0,255.83247565838533,0.005736014029413153,1.0,,
pard200\_h,PG,0,47,9745,274.12411668823813,18,-0.39862969111118124,62.100806713970286,0.006176360956763186,0.9999991423847183,0.0,0.0
pard200\_h,PANOC+,0,47,1522,279.936884534438,20,-0.3858777084056837,56.49675522550527,0.0059127340779925805,0.9999991628759969,0.0,0.0
pard200\_i,Gurobi,2,382068,382068,455.2301858963823,5,0.0,205.23018589638227,0.0063885206453753165,0.9999999999999988,,
pard200\_i,PG,0,45,12487,278.606748651132,20,-0.3879870946990598,55.09517862595118,0.006047748764812733,0.9999991731861826,0.0,0.0
pard200\_i,PANOC+,0,45,2504,278.66964438617435,20,-0.387848932211178,55.17027015727955,0.006269721026767617,0.9999991726487467,0.0,0.0
pard200\_j,Gurobi,2,187355,187355,453.95752152301714,4,0.0,253.9575215230171,0.006608367627928014,0.9999999999999987,,
pard200\_j,PG,0,47,12942,275.7598375322255,19,-0.39254264009756346,57.93017704586313,0.006129537699517218,0.9999991626459362,0.0,0.0
pard200\_j,PANOC+,0,47,2075,278.80915578458763,20,-0.3858254515770787,55.36343771439847,0.006036928186463224,0.9999991713094764,0.0,0.0


==> portfolio_MCP.csv <==
problemName,methodName,status,outerIterations,innerIterations,obj,nnz,relativeError,risk,ReturnVal,budget,lambda,mu
orl200-005-a,Gurobi,2,66058,66058,189.77936339841557,4,0.0,89.77936339841557,0.006924269323644981,0.9999999999999996,,
orl200-005-a,PG,0,49,11555,199.70982841193035,3,0.05232636908296049,124.70982841193035,0.008969880347090436,0.9999990708379128,0.0,0.0
orl200-005-a,PANOC+,0,49,1212,200.35771067506448,5,0.055740240072579085,75.35771067506448,0.00877162005835032,0.9999994385409885,0.0,0.0
orl200-005-b,Gurobi,2,27774,27774,189.77873411267925,4,0.0,89.77873411267925,0.005932777047368072,0.9999999999999988,,
orl200-005-b,PG,0,50,7157,229.3676450455253,2,0.20860562232088942,179.3676450455253,0.009133589029469385,0.9999993318001386,0.0,0.0
orl200-005-b,PANOC+,0,50,2180,229.36764504444386,2,0.20860562231519097,179.36764504444386,0.00913358862699747,0.9999993318030047,0.0,0.0
orl200-005-c,Gurobi,2,71100,71100,190.12175784014732,4,0.0,90.12175784014732,0.006924701175692461,1.0000000000000009,,
orl200-005-c,PG,0,47,9280,196.3431918565299,3,0.0327234193869252,121.3431918565299,0.009336308610144416,0.9999990959217957,0.0,0.0
orl200-005-c,PANOC+,0,48,1394,201.42672288441045,5,0.05946171113023393,76.42672288441045,0.009572227247511517,0.9999994305762173,0.0,0.0
orl200-005-d,Gurobi,2,341344,341344,190.57607468612173,4,0.0,90.57607468612174,0.0063145770078790135,1.0000000000000007,,
orl200-005-d,PG,0,48,10410,198.44630246505952,3,0.04129703999780682,123.44630246505952,0.008371109061712062,0.999999080252193,0.0,0.0
orl200-005-d,PANOC+,0,47,1232,213.70515372275963,6,0.12136402260740985,63.70515372275962,0.008268849324419385,0.999999050718332,0.0,0.0
orl200-005-e,Gurobi,2,49829,49829,189.81165343570945,4,0.0,89.81165343570945,0.006962775170400653,1.0000000000000042,,
orl200-005-e,PG,0,49,8242,192.46442578804357,4,0.013975813941437678,92.46442578804357,0.009258550618160688,0.9999993110857264,0.0,0.0
orl200-005-e,PANOC+,0,49,1280,199.11718645974474,5,0.04902508805755253,74.11718645974476,0.009292411315021336,0.999999447783623,0.0,0.0
orl200-005-f,Gurobi,2,559140,559140,190.90490125856644,4,0.0,90.90490125856645,0.00661271959486343,0.9999999999999994,,
orl200-005-f,PG,0,47,6231,203.99263111306902,3,0.06855627994996435,128.99263111306902,0.009167938395523163,0.99999903892743,0.0,0.0
orl200-005-f,PANOC+,0,47,2031,203.99263111135988,3,0.06855627994101153,128.99263111135988,0.00916793600820932,0.9999990389290809,0.0,0.0
orl200-005-g,Gurobi,2,67239,67239,189.28068200460723,4,0.0,89.28068200460723,0.006771366455715122,1.0000000000000018,,
orl200-005-g,PG,0,50,10543,233.4226945519086,2,0.23320928517273048,183.4226945519086,0.009657611789319117,0.9999993166964021,0.0,0.0
orl200-005-g,PANOC+,0,50,1885,233.42269453857415,2,0.2332092851022825,183.42269453857415,0.009657610149688058,0.9999993166967451,0.0,0.0
orl200-005-h,Gurobi,2,170522,170522,189.61280993229525,4,0.0,89.61280993229524,0.007506631956020195,1.0000000000003268,,
orl200-005-h,PG,0,49,9104,233.45750064379672,2,0.23123274596878252,183.45750064379672,0.009625175789168742,0.9999993165650547,0.0,0.0
orl200-005-h,PANOC+,0,47,999,192.66076739873785,4,0.016074638984206427,92.66076739873783,0.009407529461472181,0.999999309623006,0.0,0.0
orl200-005-i,Gurobi,2,15988,15988,190.7129028613876,4,0.0,90.71290286138759,0.005487499674089749,1.0000000000000002,,
orl200-005-i,PG,0,51,4342,229.49940381654133,2,0.20337638604003752,179.49940381654133,0.0068461450372557684,0.9999993313120676,0.0,0.0
orl200-005-i,PANOC+,0,48,702,197.19903813285106,3,0.034009944655803745,122.19903813285106,0.007783334699394451,0.9999990895453889,0.0,0.0
orl200-005-j,Gurobi,2,286437,286437,189.61850265663733,4,0.0,89.61850265663733,0.004927679747223337,0.9999999999999993,,
orl200-005-j,PG,0,49,11799,200.1275335912376,3,0.05542196983608773,125.12753359123761,0.007681242968282697,0.9999990677253001,0.0,0.0
orl200-005-j,PANOC+,0,49,1349,201.55028497720434,5,0.06292520061807035,76.55028497720433,0.008020114677660579,0.9999994296556062,0.0,0.0
orl200-05-a,Gurobi,2,27879,27879,306.12487512487513,2,0.0,126.12487512487513,0.004813702137862138,1.0,,
orl200-05-a,PG,0,46,7678,356.81302078691664,3,0.16557996354058024,86.81302078691662,0.009218614206356952,0.9999993531920928,0.0,0.0
orl200-05-a,PANOC+,0,44,712,503.7991566044694,5,0.6457308684861317,53.79915660446935,0.009035794259804648,0.9999991983294525,0.0,0.0
orl200-05-b,Gurobi,2,43581,43581,305.4995000000001,2,0.0,125.4995000000001,0.006458028319993188,1.0000000000000004,,
orl200-05-b,PG,0,46,8613,357.79165234183245,3,0.17116935491492555,87.79165234183247,0.007751525058340661,0.9999993459002299,0.0,0.0
orl200-05-b,PANOC+,0,44,692,504.3819344676467,5,0.6510073976148782,54.38193446764673,0.007241429236405451,0.9999991896453732,0.0,0.0
orl200-05-c,Gurobi,2,54029,54029,306.6248746238716,2,0.0,126.62487462387163,0.006818968655967903,1.0,,
orl200-05-c,PG,0,46,9701,358.3202969485511,3,0.1685950051772312,88.32029694855113,0.00824336834262647,0.9999993419618554,0.0,0.0
orl200-05-c,PANOC+,0,44,746,585.7116042679404,6,0.9101894619163461,45.711604267940395,0.008332387191007562,0.9999993188435543,0.0,0.0
orl200-05-d,Gurobi,2,9483,9483,308.37386478304745,2,0.0,128.37386478304745,0.009234979031281534,1.0,,
orl200-05-d,PG,0,44,7514,356.91952419567804,3,0.1574246878761411,86.91952419567801,0.008988208320781253,0.9999993523980153,0.0,0.0
orl200-05-d,PANOC+,0,42,3278,588.2280998312532,6,0.9075160608863324,48.2280998312532,0.00921193794761076,0.9999992813447978,0.0,0.0
orl200-05-e,Gurobi,2,11936,11936,312.9341232227488,2,0.0,132.93412322274878,0.009439155156398104,0.9999999999999999,,
orl200-05-e,PG,0,46,11456,359.8146087734743,3,0.14980943934118565,89.81460877347428,0.009193925905476517,0.999999665391569,0.0,0.0
orl200-05-e,PANOC+,0,45,4387,510.8392206663659,5,0.6324177606631504,60.8392206663659,0.009187750406485371,1.000000007145599,77265.27466723314,588.2156630009413
orl200-05-f,Gurobi,2,29356,29356,310.2324561403509,2,0.0,130.23245614035093,0.008541109152046786,1.0000000000000002,,
orl200-05-f,PG,0,45,3649,360.44404371559926,3,0.16185149742208904,90.44404371559924,0.009028777919050327,0.9999993261389066,0.0,0.0
orl200-05-f,PANOC+,0,43,1679,506.4993170458474,5,0.6326445122708383,56.49931704584741,0.008959329268766433,0.9999991580938586,0.0,0.0
orl200-05-g,Gurobi,2,35875,35875,306.9994979919678,2,0.0,126.99949799196783,0.008623873383534136,0.9999999999999998,,
orl200-05-g,PG,0,46,10257,357.583566335957,3,0.16476922169205846,87.583566335957,0.007763304671820987,0.9999993474489646,0.0,0.0
orl200-05-g,PANOC+,0,44,682,503.98025949492813,5,0.641632194161158,53.98025949492815,0.006822503952535213,0.9999991956308036,0.0,0.0
orl200-05-h,Gurobi,2,40176,40176,305.5,2,0.0,125.5,0.006058125,1.0,,
orl200-05-h,PG,0,46,6534,357.1055151742411,3,0.16892148993204936,87.1055151742411,0.008764418101430683,0.9999993510127849,0.0,0.0
orl200-05-h,PANOC+,0,44,1192,504.0905282733125,5,0.6500508290452127,54.090528273312486,0.008478399087510186,0.9999991939876692,0.0,0.0
orl200-05-i,Gurobi,2,42029,42029,306.24799599198394,2,0.0,126.24799599198396,0.0053243154809619235,1.0,,
orl200-05-i,PG,0,46,6498,356.936092178196,3,0.16551323388101075,86.93609217819602,0.007878214542457183,0.9999993522748987,0.0,0.0
orl200-05-i,PANOC+,0,46,757,427.50930339889555,4,0.3959578805213982,67.50930339889555,0.008128377874490951,0.9999994970162378,0.0,0.0
orl200-05-j,Gurobi,2,42925,42925,308.352754440882,2,0.0,128.35275444088197,0.007155520000536711,1.0000000000000282,,
orl200-05-j,PG,0,46,11295,360.90966889447503,3,0.1704441218593666,90.90966889447503,0.009488074126585776,0.9999993226692032,0.0,0.0
orl200-05-j,PANOC+,0,46,1410,429.7893389919392,4,0.39382357641413335,69.78933899193918,0.009396648779248295,0.9999994800286351,0.0,0.0
pard200\_a,Gurobi,2,148194,148194,455.60108063090337,5,0.0,205.60108063090337,0.006386701763528521,1.0,,
pard200\_a,PG,0,50,5631,494.43216956454995,3,0.0852304583647484,344.43216956454995,0.008205696981928263,0.9999993584446609,0.0,0.0
pard200\_a,PANOC+,0,49,3832,464.0388127218779,4,0.0185200001705224,264.0388127218779,0.00855887216585842,0.999999016377807,0.0,0.0
pard200\_b,Gurobi,2,238860,238860,463.7910014236254,5,0.0,213.79100142362537,0.008921290000158448,0.9999999999998692,,
pard200\_b,PG,0,50,9388,504.99598773646386,3,0.08884386757474395,354.99598773646386,0.009522389855303175,0.9999993387679151,0.0,0.0
pard200\_b,PANOC+,0,50,3926,468.50876733460507,4,0.010172180780779036,268.50876733460507,0.009512338851414677,0.999999499863194,0.0,0.0
pard200\_c,Gurobi,2,118413,118413,458.20329531674184,5,0.0,208.20329531674184,0.008670399510099926,1.0000000000008389,,
pard200\_c,PG,0,51,9665,500.98964527922135,3,0.09337852957365271,350.98964527922135,0.009591722528513067,0.9999993462303087,0.0,0.0
pard200\_c,PANOC+,0,51,4997,500.9896452629656,3,0.09337852953817558,350.9896452629656,0.00959172112244847,0.999999346230412,0.0,0.0
pard200\_d,Gurobi,2,194650,194650,459.21057855823324,5,0.0,209.2105785582332,0.008975978383065346,0.9999999999999998,,
pard200\_d,PG,1,200,91026,514.4501985968564,20,0.12029256863388675,334.0056717851748,0.007825116278347406,1.0000052280571308,5.646437226525937e+16,522805813076834.9
pard200\_d,PANOC+,0,48,1589,459.76953714948286,5,0.0012172162779972588,209.76953714948286,0.009114798725479108,0.9999992185469677,0.0,0.0
pard200\_e,Gurobi,2,52461,52461,455.40353928256934,4,0.0,255.40353928256934,0.005671648790445909,1.000000000000007,,
pard200\_e,PG,0,51,12768,502.8735590508133,3,0.10423726579513845,352.8735590508133,0.00907749637441474,0.999999342720922,0.0,0.0
pard200\_e,PANOC+,0,51,4388,499.2717257883583,3,0.09632816331400881,349.2717257883583,0.009322951530792501,0.9999993494302889,0.0,0.0
pard200\_f,Gurobi,2,418926,418926,452.96580788181956,4,0.0,252.96580788181956,0.004293444129278983,0.9999999999999938,,
pard200\_f,PG,0,51,5048,489.82789827645513,3,0.0813794104394145,339.82789827645513,0.009024485654319347,0.9999993670171825,0.0,0.0
pard200\_f,PANOC+,0,51,1945,489.827898276231,3,0.08137941043891969,339.827898276231,0.009024486042571467,0.9999993670208112,0.0,0.0
pard200\_g,Gurobi,2,167377,167377,457.1094473149286,5,0.0,207.1094473149286,0.00827228006963991,0.9999999999999368,,
pard200\_g,PG,0,48,6624,461.6924450191017,4,0.010026040220987995,261.6924450191017,0.009258572628907696,0.9999990251165011,0.0,0.0
pard200\_g,PANOC+,0,48,3249,461.6924450114611,4,0.010026040204272942,261.6924450114611,0.009258571399501973,0.9999990251187222,0.0,0.0
pard200\_h,Gurobi,2,106012,106012,455.8324756583853,4,0.0,255.83247565838533,0.005736014029413153,1.0,,
pard200\_h,PG,0,53,15587,539.6959263975377,3,0.1839786658860222,389.69592639753773,0.007476089650861206,0.9999992741956072,0.0,0.0
pard200\_h,PANOC+,0,50,3870,460.176731457764,4,0.00953037800368222,260.176731457764,0.008950690237834897,0.999999030765207,0.0,0.0
pard200\_i,Gurobi,2,382068,382068,455.2301858963823,5,0.0,205.23018589638227,0.0063885206453753165,0.9999999999999988,,
pard200\_i,PG,0,51,5704,494.32469406107003,3,0.08587854974447208,344.32469406107003,0.008620227729637782,0.9999993586412979,0.0,0.0
pard200\_i,PANOC+,0,51,2527,494.32469405945477,3,0.08587854974092385,344.32469405945477,0.008620226319694483,0.9999993586448683,0.0,0.0
pard200\_j,Gurobi,2,187355,187355,453.95752152301714,4,0.0,253.9575215230171,0.006608367627928014,0.9999999999999987,,
pard200\_j,PG,0,52,13606,513.2066852035894,3,0.13051697762775827,363.20668520358936,0.007760988875299624,0.9999993234752549,0.0,0.0
pard200\_j,PANOC+,0,52,3520,494.0615905266225,3,0.08834321957934996,344.0615905266225,0.008639661310032222,0.9999993591349343,0.0,0.0


==> ppGurobicpuTime.csv <==
tau,rho
1.0,1.0
2.0,2.0
4.0,4.0
5.0,6.0
6.0,8.0
7.0,11.0
8.0,14.0
9.0,17.0
10.0,19.0
11.0,20.0
12.0,23.0
13.0,24.0
14.0,25.0
15.0,27.0
18.0,28.0
23.0,29.0
27.0,30.0
54.0,30.0


==> ppPANOCcpuTimeLp.csv <==
tau,rho
1.0,1.0
2.0,4.0
3.0,6.0
4.0,7.0
5.0,12.0
6.0,14.0
7.0,15.0
9.0,16.0
10.0,18.0
11.0,20.0
12.0,21.0
13.0,24.0
15.0,26.0
17.0,27.0
40.0,28.0
42.0,29.0
45.0,30.0
54.0,30.0


==> ppPANOCcpuTimeMCP.csv <==
tau,rho
1.0,0.0
2.0,4.0
3.0,10.0
5.0,14.0
6.0,19.0
7.0,23.0
8.0,26.0
11.0,28.0
13.0,29.0
16.0,30.0
25.0,30.0


==> ppPANOCinnerItLp.csv <==
tau,rho
1,0
1054,1
1095,2
1311,3
1398,4
1406,5
1522,6
1868,7
1909,8
1963,9
2033,10
2053,11
2075,12
2402,13
2504,14
2512,15
2965,16
3065,17
3570,18
3649,19
3815,20
3834,21
5616,22
5775,23
6049,24
7312,25
8538,26
9543,27
16703,28
17626,29
24095,30
24104,30


==> ppPANOCinnerItMCP.csv <==
tau,rho
1,0
682,1
692,2
702,3
712,4
746,5
757,6
999,7
1192,8
1212,9
1232,10
1280,11
1349,12
1394,13
1410,14
1589,15
1679,16
1885,17
1945,18
2031,19
2180,20
2527,21
3249,22
3278,23
3520,24
3832,25
3870,26
3926,27
4387,28
4388,29
4997,30
15596,30


==> ppPGcpuTimeLp.csv <==
tau,rho
1.0,0.0
3.0,3.0
4.0,16.0
5.0,18.0
54.0,18.0


==> ppPGcpuTimeMCP.csv <==
tau,rho
1.0,0.0
2.0,12.0
3.0,26.0
4.0,29.0
25.0,29.0


==> ppPGinnerItLp.csv <==
tau,rho
1,0
9745,1
9889,2
11886,3
12487,4
12942,5
14000,6
14196,7
14617,8
14729,9
15492,10
15519,11
15608,12
15956,13
15984,14
16519,15
17003,16
18025,17
19140,18
24104,18


==> ppPGinnerItMCP.csv <==
tau,rho
1,0
3649,1
4342,2
5048,3
5631,4
5704,5
6231,6
6498,7
6534,8
6624,9
7157,10
7514,11
7678,12
8242,13
8613,14
9104,15
9280,16
9388,17
9665,18
9701,19
10257,20
10410,21
10543,22
11295,23
11456,24
11555,25
11799,26
12768,27
13606,28
15587,29
15596,29

